Partial absence of cosine problem in 3d Lorentzian spin foams

We study the semi-classical limit of the recently proposed coherent spin foam model for (2+1) Lorentzian quantum gravity. Specifically, we analyze the gluing equations derived from the stationary phase approximation of the vertex amplitude. Typically these exhibit two solutions yielding a cosine of the Regge action. However, by inspection of the algebraic equations as well as their geometrical realization, we show in this note that the behavior is more nuanced: when all triangles are either spacelike or timelike, two solutions exist. In any other case, only a single solution is obtained, thus yielding a single Regge exponential.

==> Pics/braket_black2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=coh] (1) at (-0.75, 0.25) {};
		\node [style={coh_black}] (5) at (0.75, 0.25) {};
		\node [style=none] (6) at (0, 0.5) {};
		\node [style=none] (7) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=line] (1) to (5);
		\draw [style=blockline] (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Pics/cstate.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0.25) {};
		\node [style=coh] (2) at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=line] (0.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

